Bringing freedom in variable choice when searching counter-examples in floating point programs

Program verification techniques typically focus on finding counter-examples that violate properties of a program. Constraint programming offers a convenient way to verify programs by modeling their state transformations and specifying searches that seek counter-examples. Floating-point computations present additional challenges for verification given the semantic subtleties of floating point arithmetic. % This paper focuses on search strategies for CSPs using floating point numbers constraint systems and dedicated to program verification. It introduces a new search heuristic based on the global number of occurrences that outperforms state-of-the-art strategies. More importantly, it demonstrates that a new technique that only branches on input variables of the verified program improve performance. It composes with a diversification technique that prevents the selection of the same variable within a fixed horizon further improving performances and reduces disparities between various variable choice heuristics. The result is a robust methodology that can tailor the search strategy according to the sought properties of the counter example.

==> bar.csv <==
strat;maxDens;maxCard;LocalOcc;MaxDeg;MaxWidth;MaxAbs;Lex;GlobalOcc
restrict + diversification;6;5;5;5;5;5;5;5
default;53;69;20;14;63;32;18;7


==> data.csv <==
strat;Default;Restrict;Diversify;Restrict + Diversify
MaxDens;3195.72;568.80;2838.15;445.93
MaxCard;4275.86;387.28;3764.49;387.55
LocalOcc;1368.17;628.77;953.74;388.83
MaxDeg;978.54;498.39;962.53;389.47
MaxWidth;3892.8;386.55;3429.59;387.32
MaxAbs;2028.62;572.67;1521.96;388.59
Lex;1237.54;570.96;504.13;385.26
GlobalOcc;553.79;494.57;526.19;387.02
